Efficient electron open boundaries for simulating electrochemical cells

Non-equilibrium electrochemistry raises new challenges for atomistic simulation: we need to perform molecular dynamics for the nuclear degrees of freedom with an explicit description of the electrons, which in turn must be free to enter and leave the computational cell. Here we present a limiting form for electron open boundaries that applies when the magnitude of the electric current is determined by the drift and diffusion of ions in solution, and which is sufficiently computationally efficient to be used with molecular dynamics. We demonstrate its capabilities by way of tight binding simulations of a parallel plate capacitor with and without a dimer situated in the space between the plates.

==> letter.txt <==
This paper that we are submitting describes a novel scheme for applying different electrochemical potentials to different regions of a simulation that should be suitable for simulation of electrochemical cells. It takes a speculation made in one of our recent papers published in PRB ("Efficient simulations with electronic open boundaries", Phys. Rev. B 94, 075118 (2016)), and demonstrates that for a simple system it does indeed possess several required properties.

The method is very simple to implement in many electronic structure codes, and may prove useful to the growing number of groups entering the field of simulation of electrochemical processes.

We have chosen to publish this paper in PRB because of its connection with the earlier publication.

